Succinct Representations for Abstract Interpretation

Abstract interpretation techniques can be made more precise by distinguishing paths inside loops, at the expense of possibly exponential complexity. SMT-solving techniques and sparse representations of paths and sets of paths avoid this pitfall. We improve previously proposed techniques for guided static analysis and the generation of disjunctive invariants by combining them with techniques for succinct representations of paths and symbolic representations for transitions based on static single assignment. Because of the non-monotonicity of the results of abstract interpretation with widening operators, it is difficult to conclude that some abstraction is more precise than another based on theoretical local precision results. We thus conducted extensive comparisons between our new techniques and previous ones, on a variety of open-source packages.

==> techniques.dat <==
G/S 92.80 2.21 4.64 .32
PF/S 89.55 4.13 5.14 1.16
PF/G 89.41 5.00 4.00 1.57
G+PF/PF 90.20 8.29 1.28 .20
G+PF/G 88.09 9.86 1.43 .59
G+PF/S 88.89 8.47 2.02 .61
DIS/G+PF 77.03 14.46 6.85 1.64

